Estimating the Hurst parameter from the zero vanna implied volatility and its dual

The covariance between the return of an asset and its realized volatility can be approximated as the difference between two specific implied volatilities. In this paper it is proved that in the small time-to-maturity limit the approximation error tends to zero. In addition a direct relation between the short time-to-maturity covariance and slope of the at-the-money implied volatility is established. The limit theorems are valid for stochastic volatility models with Hurst parameter $H \in(0, 1)$. An application of the results is to accurately approximate the Hurst parameter using only a discrete set of implied volatilities. Numerical examples under the rough Bergomi model are presented.

==> fig1.txt <==
x	y1	y2	y3
0.001	0.98468368	1.000222756	1.000285319
0.0025	0.9816671	0.99930947	1.000002358
0.005	0.979011045	0.997157488	0.999166652
0.01	0.975681642	0.994491358	0.999100961
0.025	0.970436257	0.989628598	0.998005863
0.05	0.965617553	0.983996781	0.995600342
0.1	0.960502582	0.975515552	0.99043725
0.25	0.950918732	0.95846503	0.977614377
0.5	0.941358857	0.936263648	0.953152583
1	0.935231021	0.909165525	0.914054723
2	0.930697045	0.874341909	0.847331449
3	0.926362757	0.847211151	0.79038902

==> fig2.txt <==
x	y1	y2	y3
0.001	1.000222756	0.99645803	0.996254771
0.0025	0.99930947	0.995455229	0.995768344
0.005	0.997157488	0.994180755	0.994450378
0.01	0.994491358	0.992121643	0.993000199
0.025	0.989628598	0.98836144	0.988654672
0.05	0.983996781	0.984017191	0.983410923
0.1	0.975515552	0.976623767	0.976860289
0.25	0.95846503	0.958741101	0.960429098
0.5	0.936263648	0.942639156	0.949672042
1	0.909165525	0.914786317	0.918913544
2	0.874341909	0.882498128	0.888526738
3	0.847211151	0.855582941	0.861874739

==> fig3.txt <==
x	y1	y2	y3
0.005	0.978427027	0.994020818	0.997925985
0.01	0.974027274	0.993843255	0.99920846
0.025	0.968729139	0.993324963	0.999187755
0.05	0.963743014	0.99225907	0.998553933
0.1	0.95925667	0.99031238	0.997283119
0.25	0.954824769	0.988580794	0.996312057
0.5	0.947386387	0.984246551	0.992813687
1	0.947024624	0.980198189	0.987998769
2	0.941785104	0.972753779	0.978117038
3	0.933958709	0.965454195	0.968267636

==> fig4.txt <==
x	y1	y2	y3
0.005	0.994020818	0.997497979	0.996793255
0.01	0.993843255	0.996491846	0.997254124
0.025	0.993324963	0.995843385	0.995009925
0.05	0.99225907	0.995040064	0.993007675
0.1	0.99031238	0.992884496	0.991595796
0.25	0.988580794	0.989251891	0.989225925
0.5	0.984246551	0.987386323	0.989419348
1	0.980198189	0.982206734	0.983131383
2	0.972753779	0.975124043	0.976824189
3	0.965454195	0.9675668	0.969765324
